Benchmarking Concept-Spilling Across Languages in LLMs

Multilingual Large Language Models (LLMs) exhibit remarkable cross-lingual abilities, yet often exhibit a systematic bias toward the representations from other languages, resulting in semantic interference when generating content in non-English languages$-$a phenomenon we define as language spilling. This paper presents a novel comparative framework for evaluating multilingual semantic robustness by systematically measuring how models handle polysemous words across languages. Our methodology provides a relative measure of model performance: when required to generate exactly five meanings, both strong and weak models may resort to meanings from dominant languages, but semantically stronger models do so later in the generation sequence, producing more true meanings from the target language before failing, while weaker models resort to dominant-language meanings earlier in the sequence. We evaluate a diverse set of open and closed multilingual LLMs using a structured meaning generation task across nine languages, employing a carefully curated benchmark of 100 high-polysemy English words. Our findings reveal significant variation in semantic robustness across both models and languages, providing a principled ranking system for model comparison without requiring definitive causal attribution of error sources. We contribute both a scalable comparative benchmark for multilingual semantic evaluation and a rigorous validation pipeline$-$critical tools for developing more linguistically balanced AI systems.

==> data/language_rates.csv <==
Language,Spilling Rate,std,
German,0.185399622404026,0.0508066680918507,27%
Spanish,0.406654111738856,0.041387507353151,10%
French,0.197970830691184,0.0467883972104819,24%
Hindi,0.320353982300884,0.087735653677499,27%
Italian,0.185025380710658,0.0556737863707198,30%
Japanese,0.298735777496837,0.0799980394426261,27%
Portuguese,0.214670846394982,0.0479535921422948,22%
Russian,0.219120458891012,0.0783676527606487,36%
Chinese,0.270788643533121,0.0924422501706889,34%


==> data/languages_models.csv <==
Model,German,Spanish,French,Hindi,Italian,Japanese,Portuguese,Russian,Chinese,std
gpt-4.1-2025-04-14,0.174,0.426,0.18,0.308,0.144,0.234,0.194,0.206,0.246,0.0862264460591993
anonymous-70b,0.122,0.344,0.148,0.274226804123711,0.132,0.366,0.172,0.0857142857142857,0.132,0.103451998752492
c4ai-aya-expanse-8b,0.188,0.356,0.206,0.258,0.175257731958763,0.28,0.222,0.17979797979798,0.258,0.0586858065527714
claude-sonnet-4-20250514,0.192,0.44,0.174,0.31,0.146,0.23,0.186,0.192,0.23,0.0904267659490264
deepseek-reasoner,0.16,0.47,0.174,0.302,0.194,0.23030303030303,0.22,0.194,0.182,0.0971235464087549
gemini-2.0-flash,0.174,0.414,0.208,0.386,0.176,0.292,0.218,0.2,0.356,0.0945832966226067
gemma-3-12b-it,0.194,0.386,0.186,0.336,0.187878787878788,0.272,0.178,0.192,0.262626262626263,0.0756903889126983
grok-3-latest,0.128,0.42,0.148,0.254,0.124,0.238,0.192,0.186,0.232,0.0908668134016913
llama-4-scout-17b-16e-instruct,0.178,0.432,0.214,0.324,0.208,0.333333333333333,0.212,0.262626262626263,0.38989898989899,0.0899337957691352
Llama-3.3-70B-Instruct,0.17,0.368,0.2,0.352,0.172,0.371717171717172,0.186,0.302,0.428,0.101630406511598
llama-3.1-8b-instruct,0.328260869565217,0.469473684210526,0.340909090909091,0.534782608695652,0.358620689655172,0.476595744680851,0.354166666666667,0.45,0.413333333333333,0.072647103270801
Mistral-Nemo-Instruct-2407,0.268041237113402,0.418367346938776,0.255555555555556,0.491489361702128,0.242105263157895,0.445161290322581,0.294949494949495,0.291111111111111,0.373469387755102,0.0918803438395597
o3-mini-2025-01-31,0.134,0.424,0.154,0.232,0.142,0.224,0.204,0.18,0.184,0.0877553417177553
phi-4,0.18,0.394,0.208,0.314,0.192,0.328,0.234,0.214,0.262,0.0724553502356988
Qwen3-8B,0.196,0.328,0.191919191919192,0.206060606060606,0.208163265306122,0.236,0.168,0.206060606060606,0.165656565656566,0.0485537297242379
qwen3-235b-a22b-04-28,0.194,0.42,0.202,0.268,0.184,0.242857142857143,0.206,0.206,0.234,0.0726593642963841
std,0.0508066680918507,0.041387507353151,0.0467883972104819,0.087735653677499,0.0556737863707198,0.0799980394426261,0.0479535921422948,0.0783676527606487,0.0924422501706889,-1


==> data/model_rates.csv <==
Model,Spilling Rate,std,
gpt-4.1-2025-04-14,0.234666666666666,0.0862264460591993,37%
Apertus-70B-2509,0.19731843575419,0.103451998752492,52%
c4ai-aya-expanse-8b,0.236160714285714,0.0586858065527714,25%
claude-sonnet-4-20250514,0.233333333333333,0.0904267659490264,39%
deepseek-reasoner,0.236262513904338,0.0971235464087549,41%
gemini-2.0-flash,0.269333333333333,0.0945832966226067,35%
gemma-3-12b-it,0.243875278396436,0.0756903889126983,31%
grok-3-latest,0.213555555555555,0.0908668134016913,43%
llama-4-scout-17b-16e-instruct,0.283612040133779,0.0899337957691352,32%
Llama-3.3-70B-Instruct,0.283203559510567,0.101630406511598,36%
llama-3.1-8b-instruct,0.41442542787286,0.072647103270801,18%
Mistral-Nemo-Instruct-2407,0.342622950819671,0.0918803438395597,27%
o3-mini-2025-01-31,0.208666666666667,0.0877553417177553,42%
phi-4,0.258444444444444,0.0724553502356988,28%
Qwen3-8B,0.211856823266219,0.0485537297242379,23%
qwen3-235b-a22b-04-28,0.239643652561247,0.0726593642963841,30%


==> data/sorted_language_model_performance.csv <==
Model,Spanish,Hindi,Japanese,Chinese,Russian,Portuguese,French,Italian,German
llama-3.1-8b-instruct,0.4694736842105262,0.5347826086956521,0.476595744680851,0.4133333333333334,0.45,0.3541666666666667,0.3409090909090909,0.3586206896551724,0.3282608695652174
Mistral-Nemo-Instruct-2407,0.4183673469387755,0.4914893617021277,0.4451612903225806,0.3734693877551021,0.291111111111111,0.2949494949494949,0.2555555555555555,0.2421052631578947,0.268041237113402
llama-4-scout-17b-16e-instruct,0.4319999999999999,0.324,0.3333333333333334,0.3898989898989899,0.2626262626262626,0.2119999999999999,0.214,0.208,0.1779999999999999
Llama-3.3-70B-Instruct,0.368,0.3520000000000001,0.3717171717171718,0.428,0.302,0.1859999999999999,0.2,0.172,0.1699999999999999
gemini-2.0-flash,0.414,0.3859999999999999,0.292,0.356,0.2,0.218,0.208,0.176,0.1739999999999999
phi-4,0.3939999999999999,0.314,0.3279999999999999,0.262,0.2139999999999999,0.2339999999999999,0.2079999999999999,0.1919999999999999,0.1799999999999999
gemma-3-12b-it,0.386,0.3360000000000001,0.272,0.2626262626262626,0.1919999999999999,0.1779999999999999,0.1859999999999999,0.1878787878787878,0.1939999999999999
qwen3-235b-a22b-04-28,0.4200000000000001,0.2679999999999999,0.2428571428571428,0.2339999999999999,0.206,0.206,0.2019999999999999,0.1839999999999999,0.1939999999999999
deepseek-reasoner,0.47,0.302,0.2303030303030303,0.1819999999999999,0.1939999999999999,0.2199999999999999,0.1739999999999999,0.1939999999999999,0.1599999999999999
c4ai-aya-expanse-8b,0.356,0.258,0.2799999999999999,0.2579999999999999,0.1797979797979797,0.2219999999999999,0.206,0.1752577319587628,0.1879999999999999
gpt-4.1-2025-04-14,0.426,0.308,0.2339999999999999,0.2459999999999999,0.2059999999999999,0.1939999999999999,0.1799999999999999,0.144,0.174
claude-sonnet-4-20250514,0.44,0.31,0.2299999999999999,0.23,0.192,0.1859999999999999,0.1739999999999999,0.146,0.192
grok-3-latest,0.42,0.254,0.238,0.2319999999999999,0.1859999999999999,0.1919999999999999,0.148,0.1239999999999999,0.1279999999999999
Qwen3-8B,0.3279999999999999,0.206060606060606,0.236,0.1656565656565656,0.206060606060606,0.168,0.1919191919191919,0.2081632653061224,0.1959999999999999
o3-mini-2025-01-31,0.424,0.232,0.2239999999999999,0.184,0.18,0.2039999999999999,0.1539999999999999,0.142,0.1339999999999999
Apertus-70B-2509,0.3440000000000001,0.2742268041237113,0.3660000000000001,0.132,0.0857142857142857,0.172,0.148,0.132,0.122

